Another Shipment of Six Short-Period Giant Planets from TESS

We present the discovery and characterization of six short-period, transiting giant planets from NASA's Transiting Exoplanet Survey Satellite (TESS) -- TOI-1811 (TIC 376524552), TOI-2025 (TIC 394050135), TOI-2145 (TIC 88992642), TOI-2152 (TIC 395393265), TOI-2154 (TIC 428787891), & TOI-2497 (TIC 97568467). All six planets orbit bright host stars (8.9 <G< 11.8, 7.7 <K< 10.1). Using a combination of time-series photometric and spectroscopic follow-up observations from the TESS Follow-up Observing Program (TFOP) Working Group, we have determined that the planets are Jovian-sized (R$_{P}$ = 1.00-1.45 R$_{J}$), have masses ranging from 0.92 to 5.35 M$_{J}$, and orbit F, G, and K stars (4753 $<$ T$_{eff}$ $<$ 7360 K). We detect a significant orbital eccentricity for the three longest-period systems in our sample: TOI-2025 b (P = 8.872 days, $e$ = $0.220\pm0.053$), TOI-2145 b (P = 10.261 days, $e$ = $0.182^{+0.039}_{-0.049}$), and TOI-2497 b (P = 10.656 days, $e$ = $0.196^{+0.059}_{-0.053}$). TOI-2145 b and TOI-2497 b both orbit subgiant host stars (3.8 $<$ $\log$ g $<$4.0), but these planets show no sign of inflation despite very high levels of irradiation. The lack of inflation may be explained by the high mass of the planets; $5.35^{+0.32}_{-0.35}$ M$_{\rm J}$ (TOI-2145 b) and $5.21\pm0.52$ M$_{\rm J}$ (TOI-2497 b). These six new discoveries contribute to the larger community effort to use {\it TESS} to create a magnitude-complete, self-consistent sample of giant planets with well-determined parameters for future detailed studies.

==> old/Final_RV_File_Cargo2.txt <==
#BJD_TDB,RV(m/s),RV_err(m/s),Target, Instrument
2459206.966936,-91.2,24.7,TOI-1811,TRES
2459223.966285,-338.7,26.6,TOI-1811,TRES
2459381.730269,-2.6,20.2,TOI-1811,TRES
2459383.695031,-330.9,22.9,TOI-1811,TRES
2459386.682662,-266.6,27.1,TOI-1811,TRES
2459390.709331,-328.6,31.5,TOI-1811,TRES
2459391.696654,-230.2,29.8,TOI-1811,TRES
2459392.673776,-32.3,19.0,TOI-1811,TRES
2459393.687550,-189.6,25.1,TOI-1811,TRES
2459560.033850,-56.7,22.6,TOI-1811,TRES
2459565.001698,-267.4,22.8,TOI-1811,TRES
2459566.033155,-258.8,25.8,TOI-1811,TRES
#
2459060.767111,395.0,39.8,TOI-2025,TRES
2459100.686516,-70.8,47.9,TOI-2025,TRES
2459102.734546,234.6,59.5,TOI-2025,TRES
2459114.624816,508.7,31.3,TOI-2025,TRES
2459115.675255,408.9,29.0,TOI-2025,TRES
2459118.718734,-92.2,46.3,TOI-2025,TRES
2459126.734061,-82.6,39.2,TOI-2025,TRES
2459131.706370,422.5,24.3,TOI-2025,TRES
2459135.642058,-69.6,61.8,TOI-2025,TRES
2459147.662044,293.8,41.6,TOI-2025,TRES
2459158.642838,479.9,34.4,TOI-2025,TRES
2459164.609743,101.0,44.2,TOI-2025,TRES
2459165.642906,232.2,29.2,TOI-2025,TRES
2459302.983951,-178.5,52.7,TOI-2025,TRES
2459311.983671,-61.1,18.9,TOI-2025,TRES
2459317.964410,572.7,29.0,TOI-2025,TRES
#
2459116.610558,-89.3,76.8,TOI-2145,MINERVA_T1
2459119.635609,-270.8,87.3,TOI-2145,MINERVA_T1
2459119.664278,-311.8,170.3,TOI-2145,MINERVA_T1
2459119.693454,-218.5,200.9,TOI-2145,MINERVA_T1
2459141.587664,478.3,129.1,TOI-2145,MINERVA_T1
2459141.616429,-36.8,102.0,TOI-2145,MINERVA_T1
2459141.642466,-187.9,130.0,TOI-2145,MINERVA_T1
2459143.585201,706.8,122.5,TOI-2145,MINERVA_T1
2459143.61156,317.1,123.7,TOI-2145,MINERVA_T1
2459143.63649,239.3,97.5,TOI-2145,MINERVA_T1
2459326.76338,31.2,51.8,TOI-2145,MINERVA_T2
2459327.84670,198.0,57.4,TOI-2145,MINERVA_T2
2459330.90213,179.3,127.5,TOI-2145,MINERVA_T2
2459334.74978,-500.7,170.0,TOI-2145,MINERVA_T2
2459340.72026,160.4,71.7,TOI-2145,MINERVA_T2
2459341.83996,-107.3,42.2,TOI-2145,MINERVA_T2
2459343.72310,-400.9,53.1,TOI-2145,MINERVA_T2
2459345.71588,-247.3,56.7,TOI-2145,MINERVA_T2
2459347.71084,971.4,66.0,TOI-2145,MINERVA_T2
2459356.70899,140.7,59.9,TOI-2145,MINERVA_T2
2459358.73155,291.1,93.1,TOI-2145,MINERVA_T2
2459359.90327,270.0,48.9,TOI-2145,MINERVA_T2
2459362.79239,-134.4,83.2,TOI-2145,MINERVA_T2
2459363.86530,-170.1,184.1,TOI-2145,MINERVA_T2
2459365.76168,-114.6,58.3,TOI-2145,MINERVA_T2
2459366.90400,-19.4,69.1,TOI-2145,MINERVA_T2
2459326.76292,-292.6,451.3,TOI-2145,MINERVA_T3
2459330.93081,94.6,167.0,TOI-2145,MINERVA_T3
2459343.91032,-552.9,396.6,TOI-2145,MINERVA_T3
2459345.81993,-30.2,265.4,TOI-2145,MINERVA_T3
2459347.72517,122.3,128.2,TOI-2145,MINERVA_T3
2459072.693111,298.94,84.33,TOI-2145,TRES
2459097.788619,-467.51,83.66,TOI-2145,TRES
2459100.626835,-127.95,66.26,TOI-2145,TRES
2459102.628913,94.01,59.58,TOI-2145,TRES
2459103.624026,240.44,61.55,TOI-2145,TRES
2459108.613636,-401.65,71.76,TOI-2145,TRES
2459109.675580,-243.37,85.01,TOI-2145,TRES
2459110.665410,-189.09,98.97,TOI-2145,TRES
2459111.684197,69.14,72.32,TOI-2145,TRES
2459112.755968,134.84,69.41,TOI-2145,TRES
2459114.598673,154.51,50.39,TOI-2145,TRES
2459115.610684,0.00,72.32,TOI-2145,TRES
2459116.693428,-414.55,59.97,TOI-2145,TRES
2459117.603869,-421.28,84.32,TOI-2145,TRES
2459118.601588,-422.58,79.78,TOI-2145,TRES
#
2459095.870551,481.26,40.01,TOI-2152,TRES
2459110.884689,-167.33,55.38,TOI-2152,TRES
2459186.705892,610.37,52.50,TOI-2152,TRES
2459193.609361,481.88,46.10,TOI-2152,TRES
2459199.610806,346.84,43.29,TOI-2152,TRES
2459200.579813,439.07,35.05,TOI-2152,TRES
2459202.726954,57.20,43.08,TOI-2152,TRES
2459203.641753,451.59,48.64,TOI-2152,TRES
2459205.580935,-42.44,47.22,TOI-2152,TRES
2459208.665494,46.03,48.18,TOI-2152,TRES
2459211.588348,0.00,46.10,TOI-2152,TRES
2459216.591555,248.80,34.88,TOI-2152,TRES
#
2459116.941337,76.4,28.0,TOI-2154,TRES
2459118.926263,-65.7,48.2,TOI-2154,TRES
2459201.888606,90.4,43.7,TOI-2154,TRES
2459202.897610,-151.9,37.1,TOI-2154,TRES
2459204.725442,106.2,46.0,TOI-2154,TRES
2459206.704126,-54.8,42.8,TOI-2154,TRES
2459208.680897,68.2,49.1,TOI-2154,TRES
2459216.871037,135.8,44.7,TOI-2154,TRES
2459217.793912,17.0,50.1,TOI-2154,TRES
2459218.703257,-79.2,44.7,TOI-2154,TRES
2459220.642451,132.2,38.2,TOI-2154,TRES
#
2459280.55765,84.5,81.3,TOI-2497,CHIRON
2459285.54815,0.0,77.2,TOI-2497,CHIRON
2459288.54083,539.0,143.3,TOI-2497,CHIRON
2459292.53929,-228.0,122.5,TOI-2497,CHIRON
2459295.49167,-367.6,98.7,TOI-2497,CHIRON
2459302.47861,95.2,89.8,TOI-2497,CHIRON
2459305.47627,-39.6,129.6,TOI-2497,CHIRON
2459305.48556,-190.3,90.5,TOI-2497,CHIRON
2459308.47429,526.7,111.4,TOI-2497,CHIRON
2459529.77497,-240.9,77.5,TOI-2497,CHIRON
2459533.76509,314.7,94.6,TOI-2497,CHIRON
2459537.75149,-261.9,106.8,TOI-2497,CHIRON
2459542.77602,194.6,124.9,TOI-2497,CHIRON
2459551.75732,-121.5,111.8,TOI-2497,CHIRON
2459555.76735,306.0,96.1,TOI-2497,CHIRON
2459559.71057,-204.7,81.9,TOI-2497,CHIRON
2459562.64790,-28.6,110.6,TOI-2497,CHIRON
2459565.64288,283.1,128.5,TOI-2497,CHIRON
2459593.64775,69.9,150.7,TOI-2497,CHIRON
2459596.60687,385.0,76.0,TOI-2497,CHIRON
2459599.65496,-9.7,66.3,TOI-2497,CHIRON
2459603.57070,-46.4,66.5,TOI-2497,CHIRON
2459606.56471,244.3,70.6,TOI-2497,CHIRON
2459656.51014,-240.8,65.6,TOI-2497,CHIRON
2459660.51656,210.8,58.6,TOI-2497,CHIRON
2459664.48588,-67.0,32.2,TOI-2497,CHIRON
2459266.607781,112.3,99.2,TOI-2497,TRES
2459271.812986,-634.1,71.0,TOI-2497,TRES
2459273.684378,-627.6,111.9,TOI-2497,TRES
2459274.716008,-567.2,104.0,TOI-2497,TRES
2459275.677996,-247.3,135.6,TOI-2497,TRES
2459276.744448,-119.7,60.1,TOI-2497,TRES
2459277.659970,69.3,53.3,TOI-2497,TRES
2459279.672883,-178.4,106.2,TOI-2497,TRES
2459280.681242,-568.2,71.3,TOI-2497,TRES
2459299.725365,-257.1,76.5,TOI-2497,TRES
2459301.664488,-275.2,80.9,TOI-2497,TRES
2459302.678406,-655.8,79.1,TOI-2497,TRES
2459571.803234,-572.6,44.7,TOI-2497,TRES
2459575.818713,20.5,98.6,TOI-2497,TRES
2459576.919419,-30.2,53.6,TOI-2497,TRES
2459581.875100,-514.3,59.7,TOI-2497,TRES
2459583.899523,-437.6,69.6,TOI-2497,TRES
2459584.847591,-76.3,80.7,TOI-2497,TRES
2459585.839874,38.3,52.1,TOI-2497,TRES
2459279.908926,56275.1,271.6,TOI-2497,MINERVA_T3
2459279.930637,55736.4,316.4,TOI-2497,MINERVA_T3
2459300.888165,55956.6,278.0,TOI-2497,MINERVA_T3
2459300.909853,56124.7,327.0,TOI-2497,MINERVA_T3
2459303.897307,55594.3,193.0,TOI-2497,MINERVA_T3
2459303.919006,55804.3,269.3,TOI-2497,MINERVA_T3
2459304.894491,55683.6,320.0,TOI-2497,MINERVA_T3
2459304.916202,55213.4,204.6,TOI-2497,MINERVA_T3
2459481.261865,56087.8,248.1,TOI-2497,MINERVA_T3
2459481.283615,56211.5,229.6,TOI-2497,MINERVA_T3
2459482.258559,55713.4,319.3,TOI-2497,MINERVA_T3
2459482.280263,55530.5,373.0,TOI-2497,MINERVA_T3
2459504.223682,56216.0,348.4,TOI-2497,MINERVA_T3
2459504.245455,56013.7,311.1,TOI-2497,MINERVA_T3
2459533.143307,56577.0,377.0,TOI-2497,MINERVA_T3
2459533.165068,56176.4,301.7,TOI-2497,MINERVA_T3
2459535.203808,55571.2,247.7,TOI-2497,MINERVA_T3
2459535.225569,56210.8,300.8,TOI-2497,MINERVA_T3
2459559.130828,56136.0,284.8,TOI-2497,MINERVA_T3
2459559.152530,55342.7,86.4,TOI-2497,MINERVA_T3
2459279.908926,56306.8,220.7,TOI-2497,MINERVA_T4
2459279.930637,55779.1,417.0,TOI-2497,MINERVA_T4
2459504.223682,56250.9,316.1,TOI-2497,MINERVA_T4
2459504.245455,56451.2,362.2,TOI-2497,MINERVA_T4
2459518.237168,56089.1,366.6,TOI-2497,MINERVA_T4
2459518.258940,55946.6,271.1,TOI-2497,MINERVA_T4
2459532.184476,55857.8,277.6,TOI-2497,MINERVA_T4
2459532.206237,56061.6,177.5,TOI-2497,MINERVA_T4
2459533.143307,56722.8,288.6,TOI-2497,MINERVA_T4
2459533.165068,56101.1,401.2,TOI-2497,MINERVA_T4
2459535.203808,56230.0,347.8,TOI-2497,MINERVA_T4
2459535.225569,55744.0,147.1,TOI-2497,MINERVA_T4
2459559.130828,55786.6,162.7,TOI-2497,MINERVA_T4
2459559.152530,56218.3,297.8,TOI-2497,MINERVA_T4
2459279.908926,56143.4,458.9,TOI-2497,MINERVA_T5
2459279.930637,56219.4,301.1,TOI-2497,MINERVA_T5
2459300.888165,56073.4,272.4,TOI-2497,MINERVA_T5
2459300.909853,56103.0,329.8,TOI-2497,MINERVA_T5
2459303.897307,55983.7,223.3,TOI-2497,MINERVA_T5
2459303.919006,56504.6,275.4,TOI-2497,MINERVA_T5
2459304.894491,56032.3,338.7,TOI-2497,MINERVA_T5
2459304.916202,56260.5,275.1,TOI-2497,MINERVA_T5
2459314.877010,56064.2,421.2,TOI-2497,MINERVA_T5
2459314.898721,56091.2,327.6,TOI-2497,MINERVA_T5
2459279.908926,56019.7,340.9,TOI-2497,MINERVA_T6
2459279.930637,56021.6,249.0,TOI-2497,MINERVA_T6
2459300.888165,56324.0,214.4,TOI-2497,MINERVA_T6
2459300.909853,54889.9,449.7,TOI-2497,MINERVA_T6
2459303.897307,55590.3,322.4,TOI-2497,MINERVA_T6
2459303.919006,56088.4,326.0,TOI-2497,MINERVA_T6
2459304.894491,55993.2,230.2,TOI-2497,MINERVA_T6
2459304.916202,56421.8,357.6,TOI-2497,MINERVA_T6
2459314.877011,56060.3,230.6,TOI-2497,MINERVA_T6
2459314.898722,56123.2,358.5,TOI-2497,MINERVA_T6
2459481.261865,56455.5,359.2,TOI-2497,MINERVA_T6
2459481.283615,56572.3,397.6,TOI-2497,MINERVA_T6
2459482.258559,55724.9,290.0,TOI-2497,MINERVA_T6
2459482.280263,55934.1,357.8,TOI-2497,MINERVA_T6
2459491.235628,56485.5,442.4,TOI-2497,MINERVA_T6
2459491.257377,56760.8,507.8,TOI-2497,MINERVA_T6
2459492.251453,56292.1,258.3,TOI-2497,MINERVA_T6
2459492.273180,56672.8,396.6,TOI-2497,MINERVA_T6

